Light Curve Solutions of an Eclipsing Binary OGLE-GD-ECL-04451 with a Dramatic Change in Amplitude

We present light curve solutions of the W UMa-type eclipsing binary OGLE-GD-ECL-04451, observed by both the \emph{Optical Gravitational Lensing Ex-periment} (\emph{OGLE}) program in 2006 and the \emph{Antarctica Survey Telescope} (\emph{AST3-1}) in 2012 at Dome A. We analyzed this binary system with the Wilson-Devinney(W-D) method 2013 version and derived the mass ratio $q=2.91 \pm 0.07$, the inclination $i=76.86^\circ \pm 0.23^\circ$, and the light variattion amplitud was $0^m.51$ based on the \emph{OGLE} data. From the \emph{AST3-1}'s data, we find that the amplitude dropped to $0^m.44$(2012) and the difference of magnitudes of the two light maxima is $0^m.03$. A hot spot was then added on the surface of the secondary to demonstrate the amplitude change and O'Conell effect of the binary system.

==> datafile1.txt <==
Title: A Wide Field Hubble Space Telescope Study of the Cluster Cl0024+16 
       at z=0.4. I: Morphological Distributions to 5 Mpc Radius  
Authors: Treu T., Ellis R.S., Kneib J.-P., Dressler A., Smail I., Czoske O., 
         Oemler A., Natarajan P. 
Table: The catalog
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---   POS       WFPC2 pointing, as identified in Table 2 
   4-  4 I1     ---   Chip      WFPC2 chip number
   6-  8 I3     ---   ID        Running number within each chip 
  10- 16 F7.2   pix   Xpix      X-coordinate on the chip of the object
                                 baricenter
  18- 24 F7.2   pix   Ypix      Y-coordinate on the chip of the object
                                 baricenter
  28- 34 F7.5   deg   RAdeg     Right Ascension (J2000) in decimal degrees of
                                 the object baricenter
  37- 45 F9.6   deg   DEdeg     Declination (J2000) in decimal degrees of 
                                 the object baricenter
  47- 54 F8.3   mag   Imag      SExtractor F814W band magnitude (1) 
  56- 63 F8.3   mag   errImag   Error in Imag (1)
  65- 72 F8.3   mag   I1mag     SExtractor F814W band magnitude within 0.5''
                                 diameter aperture (1)
  74- 81 F8.3   mag   errI1mag  Error in I1mag (1)
  83- 90 F8.3   mag   I2mag     SExtractor F814W band magnitude within 1''
                                 diameter aperture (1)
  92- 99 F8.3   mag   errI2mag  Error in I2mag (1)
 101-104 F4.2   ---   SClass    SExtractor stellar classification 
 106-107 A2     ---   Type      Morphological type by RSE
 109-138 A30    ---   Comm      Comment by RSE
--------------------------------------------------------------------------------
Note (1): All magnitudes are in the Vega system and corrected for galactic 
          extinction, adopting E(B-V)=0.057 (Schlegel et al. 1998).
    -999.999 = numerical problems in computing the quantity.
--------------------------------------------------------------------------------
 0 2   1 1370.99   57.35   6.65112  17.131149   21.344    0.006   24.385    0.016   23.528    0.013 0.00 9  - 
 0 2   2 1476.62    8.03   6.65148  17.129572   21.641    0.005   23.141    0.007   22.007    0.004 0.03 9  - 
 0 2   3 1079.62   28.92   6.65243  17.135000   23.953    0.030   24.890    0.023   24.240    0.023 0.00 -  - 
 0 2   4  114.58   21.22   6.65556  17.148020   23.801    0.025   25.039    0.026   24.112    0.021 0.00 -  - 
 0 2   5   46.78   19.46   6.65580  17.148932   23.012    0.012   23.924    0.012   23.282    0.011 0.03 -  - 
 0 2   6 1441.84   16.16   6.65148  17.130072   24.393    0.045   26.099    0.062   25.119    0.049 0.00 -  - 
 0 2   7  205.43    3.96   6.65552  17.146742   24.424    0.032   25.028    0.025   24.597    0.027 0.01 -  - 
 0 2   8 1321.63    9.76   6.65195  17.131672   22.189    0.011   24.743    0.021   23.298    0.011 0.00 4  edge 
 0 2   9   73.71   65.84   6.65506  17.148710   22.437    0.008   23.417    0.008   22.684    0.007 0.03 -  - 
 0 2  10  937.79   54.40   6.65251  17.136992   24.225    0.035   25.213    0.030   24.498    0.029 0.00 -  - 
 0 2  11  186.65   64.80   6.65472  17.147181   23.213    0.014   23.787    0.011   23.390    0.012 0.03 -  - 
 0 2  12  692.05  239.17   6.65067  17.140871   19.679    0.002   21.228    0.003   20.560    0.002 0.03 0  - 
 0 2  13 1035.04   91.52   6.65169  17.135790   23.812    0.021   24.571    0.018   23.971    0.018 0.02 -  - 
 0 2  14  878.49   66.02   6.65254  17.137831   25.344    0.040   25.487    0.037   25.407    0.063 0.21 -  - 
 0 2  15  181.39  106.78   6.65414  17.147371   23.574    0.022   24.506    0.017   23.780    0.016 0.02 -  - 
 0 2  16  393.07   74.49   6.65393  17.144421   25.366    0.071   26.006    0.058   25.423    0.064 0.00 -  - 
 0 2  17  258.49  159.90   6.65315  17.146492   23.855    0.029   25.107    0.028   24.287    0.024 0.00 -  - 
 0 2  18  197.09  107.32   6.65408  17.147160   23.896    0.024   24.575    0.018   24.028    0.019 0.02 -  - 
 0 2  19  839.70   86.82   6.65236  17.138420   25.297    0.040   25.365    0.034   25.358    0.061 0.09 -  - 
 0 2  20  674.62  101.75   6.65267  17.140692   25.403    0.063   25.928    0.054   25.396    0.063 0.00 -  - 
 0 2  21  827.78  115.05   6.65200  17.138660   24.754    0.040   25.111    0.028   24.807    0.037 0.01 -  - 
 0 2  22  382.82  122.59   6.65329  17.144701   25.426    0.073   25.971    0.056   25.436    0.065 0.00 -  - 
 0 2  23  349.02  160.27   6.65286  17.145271   23.408    0.017   24.219    0.014   23.624    0.014 0.03 -  - 
 0 2  24  217.21  195.94   6.65277  17.147160   21.052    0.003   21.764    0.003   21.297    0.003 0.03 1  - 
 0 2  25 1001.04  165.53   6.65075  17.136473   23.271    0.012   23.716    0.010   23.341    0.011 0.03 -  - 
 0 2  26  471.90  140.35   6.65276  17.143551   25.491    0.073   25.848    0.050   25.538    0.071 0.00 -  - 
 0 2  27  689.24  152.30   6.65191  17.140652   25.148    0.063   25.813    0.049   25.234    0.054 0.00 -  - 
 0 2  28  134.21  158.98   6.65355  17.148170   24.672    0.040   25.144    0.028   24.735    0.035 0.01 -  - 
 0 2  29  223.49  346.31   6.65062  17.147520   22.072    0.009   24.174    0.014   23.278    0.011 0.00 5  - 
 0 2  30  455.75  178.92   6.65226  17.143881   24.300    0.031   25.090    0.027   24.416    0.027 0.00 -  - 
 0 2  31   50.37  214.13   6.65303  17.149473   23.690    0.028   24.926    0.024   24.153    0.021 0.00 -  - 
 0 2  32  823.66  203.92   6.65076  17.138981   24.525    0.061   25.907    0.053   24.958    0.043 0.05 -  - 
 0 2  33  311.28  183.78   6.65264  17.145849   25.644    0.064   25.904    0.053   25.562    0.073 0.00 -  - 
 0 2  34  791.50  206.13   6.65083  17.139421   25.143    0.061   26.037    0.059   25.212    0.053 0.03 -  - 
 0 2  35  240.32  227.34   6.65225  17.146942   23.361    0.014   23.818    0.011   23.441    0.012 0.03 -  - 
 0 2  36 1075.64  207.56   6.64992  17.135590   24.301    0.040   25.252    0.031   24.582    0.031 0.00 -  - 
 0 2  37 1198.25  226.02   6.64927  17.133991   24.120    0.041   26.449    0.084   25.419    0.064 0.00 -  - 
 0 2  38  336.78  270.72   6.65134  17.145760   21.777    0.006   22.765    0.006   22.096    0.005 0.03 6  companion 
 0 2  39 1006.22  232.44   6.64978  17.136602   24.924    0.045   25.279    0.032   24.955    0.043 0.00 -  - 
 0 2  40  587.43  254.21   6.65078  17.142332   24.436    0.038   25.199    0.030   24.612    0.032 0.00 -  - 
 0 2  41  263.58  244.60   6.65193  17.146673   24.412    0.038   25.133    0.028   24.572    0.030 0.00 -  - 
 0 2  42 1272.99  297.68   6.64802  17.133190   21.672    0.005   23.145    0.007   22.136    0.005 0.03 5  poss.merger/knot 
 0 2  43  795.44  272.58   6.64987  17.139572   22.946    0.010   23.537    0.009   23.047    0.009 0.03 -  - 
 0 2  44 1363.34  280.42   6.64799  17.131920   23.691    0.029   25.203    0.030   24.151    0.021 0.00 -  - 
 0 2  45  176.13  304.73   6.65136  17.148041   21.456    0.004   22.154    0.004   21.628    0.004 0.03 2  - 
 0 2  46 1464.93  335.04   6.64690  17.130711   21.669    0.005   22.928    0.006   21.994    0.004 0.04 6  disturbed 
 0 2  47  425.92  325.21   6.65029  17.144720   22.794    0.012   23.965    0.012   23.113    0.009 0.03 -  - 
 0 2  48 1058.72  373.99   6.64762  17.136311   21.339    0.005   22.963    0.006   21.956    0.004 0.03 6  knotty 
 0 2  49   87.80  488.35   6.64904  17.149782   19.262    0.001   20.949    0.002   20.230    0.002 0.03 2  - 
 0 2  50  688.75  312.04   6.64965  17.141130   22.906    0.017   24.248    0.014   23.503    0.013 0.01 -  - 
 0 2  51  116.12  303.60   6.65156  17.148840   24.788    0.054   25.682    0.044   25.129    0.049 0.00 -  - 
 0 2  52 1322.01  299.98   6.64784  17.132532   24.518    0.039   25.320    0.033   24.610    0.032 0.00 -  - 
 0 2  53  460.41  409.36   6.64899  17.144510   20.708    0.003   22.204    0.004   21.303    0.003 0.03 3  ft.arms 
 0 2  54 1366.15  334.25   6.64722  17.132042   24.204    0.023   24.484    0.017   24.212    0.022 0.03 -  - 
 0 2  55  643.42  470.64   6.64755  17.142221   19.911    0.002   21.871    0.004   20.900    0.002 0.03 2  - 
 0 2  56  245.15  361.55   6.65034  17.147272   22.654    0.010   23.517    0.009   22.901    0.008 0.03 -  - 
 0 2  57  178.23  371.72   6.65040  17.148211   22.725    0.010   23.482    0.009   22.917    0.008 0.03 -  - 
 0 2  58  901.58  416.05   6.64751  17.138559   21.902    0.007   23.199    0.007   22.448    0.006 0.03 2  poss.Sa 
 0 2  59  761.08  390.43   6.64831  17.140390   23.523    0.028   25.459    0.036   24.264    0.023 0.00 -  - 
 0 2  60 1128.53  392.47   6.64714  17.135431   23.124    0.015   24.007    0.012   23.386    0.012 0.03 -  - 
 0 2  61  237.22  402.31   6.64979  17.147501   24.017    0.039   25.398    0.035   24.554    0.030 0.00 -  - 
 0 2  62  348.99  391.35   6.64959  17.145960   25.116    0.047   25.655    0.043   25.132    0.050 0.01 -  - 
 0 2  63  753.85  481.98   6.64704  17.140760   20.713    0.003   21.584    0.003   21.038    0.002 0.03 2  - 
